Preparing for HPC on RISC-V: Examining Vectorization and Distributed Performance of an Astrophyiscs Application with HPX and Kokkos

In recent years, interest in RISC-V computing architectures has moved from academic to mainstream, especially in the field of High Performance Computing where energy limitations are increasingly a concern. As of this year, the first single board RISC-V CPUs implementing the finalized ratified vector specification are being released. The RISC-V vector specification follows in the tradition of vector processors found in the CDC STAR-100, the Cray-1, the Convex C-Series, and the NEC SX machines and accelerators. The family of vector processors offers support for variable-length array processing as opposed to the fixed-length processing functionality offered by SIMD. Vector processors offer opportunities to perform vector-chaining which allows temporary results to be used without the need to resolve memory references. In this work, we use the Octo-Tiger multi-physics, multi-scale, 3D adaptive mesh refinement astrophysics application to study these early RISC-V chips with vector machine support. We report on our experience in porting this modern C++ code (which is built upon several open-source libraries such as HPX and Kokkos) to RISC-V. In addition, we show the impact of the RISC-V Vector extension on a RISC-V single board computer by implementing the std::experimental:simd interface and integrating it with our code. We also compare the application's performance, scalability, and power consumption on desktop-grade RISC-V computer to an A64FX system.

==> amd_set_future_coroutine_hpx_median.csv <==
20,00000014.570100,00000014.550300,00000014.585200
19,00000015.320800,00000015.296500,00000015.336100
18,00000016.148100,00000016.133300,00000016.155000
17,00000017.065000,00000017.051000,00000017.070600
16,00000018.095600,00000018.084400,00000018.103500
15,00000019.287800,00000019.275600,00000019.293300
14,00000020.639200,00000020.629400,00000020.647200
13,00000022.189300,00000022.177800,00000022.195800
12,00000023.982100,00000023.972200,00000024.006700
11,00000026.124400,00000026.110000,00000026.141900
10,00000028.708700,00000028.696400,00000028.719500
9,00000031.668900,00000031.309800,00000031.782100
8,00000034.504200,00000034.450100,00000034.569000
7,00000039.300200,00000039.282000,00000039.313200
6,00000045.722100,00000045.697500,00000045.757600
5,00000054.739100,00000054.708400,00000054.756800
4,00000068.311300,00000068.297200,00000068.339200
3,00000091.049100,00000091.021800,00000091.068700
2,00000136.599000,00000136.542000,00000136.611000
1,00000273.072000,00000272.986000,00000273.157000


==> amd_set_future_hpx_median.csv <==
20,00000014.492100,00000014.487100,00000014.502200
19,00000015.239700,00000015.232300,00000015.246800
18,00000016.056800,00000016.052700,00000016.067900
17,00000016.976100,00000016.969300,00000016.983800
16,00000018.006700,00000018.002700,00000018.013500
15,00000019.196900,00000019.185500,00000019.207200
14,00000020.543700,00000020.535900,00000020.549600
13,00000022.092700,00000022.081700,00000022.096500
12,00000023.876600,00000023.873500,00000023.882100
11,00000026.003800,00000025.996700,00000026.023000
10,00000028.574300,00000028.558300,00000028.580000
9,00000031.535500,00000031.153800,00000031.650700
8,00000034.349400,00000034.303200,00000034.397600
7,00000039.111700,00000039.101000,00000039.180500
6,00000045.508200,00000045.485000,00000045.547300
5,00000054.504000,00000054.496100,00000054.514200
4,00000068.029100,00000068.021000,00000068.048100
3,00000090.666500,00000090.656700,00000090.684900
2,00000136.014000,00000135.997000,00000136.032000
1,00000271.884000,00000271.819000,00000271.887000


==> amd_set_par_hpx_median.csv <==
20,00000016.982500,00000016.980300,00000016.994700
19,00000025.561700,00000025.556300,00000025.599000
18,00000025.447600,00000025.431100,00000025.458300
17,00000026.099200,00000026.081200,00000026.107300
16,00000026.011700,00000025.998700,00000026.022700
15,00000028.071200,00000028.065000,00000028.126200
14,00000028.074900,00000028.037400,00000028.099300
13,00000028.859400,00000028.844600,00000028.874000
12,00000029.188700,00000029.178100,00000029.364300
11,00000032.431000,00000032.408100,00000032.573200
10,00000033.328200,00000033.303100,00000033.355000
9,00000049.734700,00000049.510700,00000049.832700
8,00000048.864100,00000048.846700,00000048.922100
7,00000054.342900,00000054.303800,00000054.581100
6,00000053.278300,00000053.256500,00000053.534100
5,00000069.913800,00000069.900700,00000069.946000
4,00000090.566700,00000090.534500,00000090.618500
3,00000109.248000,00000109.226000,00000109.287000
2,00000137.317000,00000137.277000,00000138.330000
1,00000270.956000,00000270.895000,00000272.172000


==> amd_set_sender_receiver_hpx_median.csv <==
20,00000016.332200,00000016.326500,00000016.342000
19,00000018.679600,00000018.671200,00000018.689100
18,00000018.494900,00000018.485900,00000018.511900
17,00000019.275000,00000019.270600,00000019.313600
16,00000020.726700,00000020.709300,00000020.738300
15,00000021.495400,00000021.490100,00000021.505000
14,00000024.663700,00000024.657200,00000024.688500
13,00000025.567200,00000025.553800,00000025.581300
12,00000026.644200,00000026.621000,00000026.648400
11,00000029.239800,00000029.182300,00000029.253100
10,00000032.051400,00000032.044500,00000032.071700
9,00000037.141900,00000036.936300,00000037.302800
8,00000042.481400,00000042.437100,00000042.535500
7,00000047.473600,00000047.446900,00000047.479600
6,00000052.076900,00000052.044600,00000052.098700
5,00000064.742900,00000064.724200,00000064.830200
4,00000081.175100,00000081.138100,00000081.192300
3,00000108.491000,00000108.459000,00000108.523000
2,00000146.316000,00000146.268000,00000146.365000
1,00000274.223000,00000274.193000,00000274.247000


==> arm_set_future_coroutine_hpx_median.csv <==
20,00000074.970300,00000071.175500,00000074.989100
19,00000078.913400,00000078.873300,00000078.957100
18,00000083.282400,00000083.235800,00000083.337400
17,00000088.181600,00000088.113500,00000088.217900
16,00000093.687200,00000093.647200,00000093.732600
15,00000099.941000,00000099.896100,00000099.973600
14,00000107.048000,00000107.006000,00000107.148000
13,00000115.254000,00000115.226000,00000115.320000
12,00000124.927000,00000124.837000,00000124.984000
11,00000136.249000,00000136.178000,00000136.305000
10,00000149.817000,00000149.759000,00000149.910000
9,00000166.533000,00000166.482000,00000169.192000
8,00000187.426000,00000187.285000,00000187.454000
7,00000214.133000,00000213.961000,00000214.195000
6,00000249.736000,00000249.622000,00000249.889000
5,00000299.595000,00000299.464000,00000299.641000
4,00000374.461000,00000373.872000,00000380.345000
3,00000499.154000,00000498.683000,00000499.497000
2,00000748.169000,00000748.039000,00000748.530000
1,00001495.050000,00001494.920000,00001495.27000


==> arm_set_future_hpx_median.csv <==
25,00000059.558000,00000059.504700,00000059.607200
24,00000062.011900,00000061.967200,00000062.109800
23,00000064.688900,00000064.657500,00000064.730600
22,00000067.602100,00000067.566700,00000067.661600
21,00000070.836500,00000070.801500,00000070.895200
20,00000074.426200,00000074.316700,00000074.529000
19,00000078.250500,00000078.207100,00000078.325200
18,00000082.648800,00000082.566600,00000084.317400
17,00000087.453300,00000087.407100,00000087.566500
16,00000092.959400,00000092.859900,00000093.022700
15,00000099.092300,00000099.005700,00000099.146500
14,00000106.171000,00000106.118000,00000106.344000
13,00000114.305000,00000114.242000,00000114.360000
12,00000123.779000,00000123.726000,00000123.891000
11,00000135.066000,00000134.996000,00000135.146000
10,00000148.509000,00000148.453000,00000148.589000
9,00000165.047000,00000164.949000,00000165.104000
8,00000185.729000,00000185.586000,00000185.931000
7,00000212.185000,00000212.047000,00000212.288000
6,00000258.255000,00000247.592000,00000262.078000
5,00000309.892000,00000309.875000,00000309.975000
4,00000387.368000,00000387.348000,00000387.418000
3,00000516.511000,00000516.475000,00000516.628000
2,00000774.816000,00000774.772000,00000774.938000
1,00001549.610000,00001549.580000,00001571.500000


==> arm_set_par_hpx_median.csv <==
20,00000098.219300,00000097.572600,00000104.256000
19,00000161.461000,00000161.147000,00000164.947000
18,00000161.188000,00000160.930000,00000163.544000
17,00000165.391000,00000165.136000,00000165.754000
16,00000165.316000,00000164.722000,00000173.868000
15,00000176.070000,00000174.963000,00000181.249000
14,00000176.154000,00000174.924000,00000176.436000
13,00000199.347000,00000180.012000,00000199.944000
12,00000180.205000,00000179.894000,00000180.508000
11,00000190.915000,00000190.198000,00000191.917000
10,00000192.786000,00000192.588000,00000193.999000
9,00000312.923000,00000312.152000,00000313.974000
8,00000309.511000,00000309.097000,00000312.623000
7,00000340.729000,00000340.503000,00000343.519000
6,00000333.828000,00000333.620000,00000335.179000
5,00000440.790000,00000440.761000,00000441.753000
4,00000555.111000,00000554.981000,00000557.722000
3,00000666.191000,00000666.120000,00000669.763000
2,00000825.674000,00000825.647000,00000825.744000
1,00001418.330000,00001418.310000,00001418.360000


==> arm_set_sender_receiver_hpx_median.csv <==
20,00000101.021000,00000081.720800,00000106.417000
19,00000116.915000,00000116.806000,00000116.962000
18,00000114.542000,00000114.465000,00000121.303000
17,00000123.115000,00000123.024000,00000131.769000
16,00000131.128000,00000131.081000,00000131.204000
15,00000132.107000,00000132.017000,00000150.476000
14,00000157.091000,00000153.781000,00000157.250000
13,00000158.091000,00000157.888000,00000169.124000
12,00000166.823000,00000166.421000,00000183.462000
11,00000181.704000,00000181.508000,00000181.850000
10,00000202.913000,00000202.647000,00000202.986000
9,00000241.368000,00000241.256000,00000241.714000
8,00000272.867000,00000272.747000,00000273.304000
7,00000312.913000,00000312.527000,00000313.09100
6,00000338.507000,00000338.312000,00000338.664000
5,00000430.247000,00000429.754000,00000430.738000
4,00000529.043000,00000528.622000,00000529.218000
3,00000710.782000,00000710.161000,00000711.643000
2,00000961.988000,00000961.612000,00000984.283000
1,00001495.050000,00001494.920000,00001495.27000


==> dwd-level-10-cpu-close-lock.csv <==
locality,time
1,19492.2
2,10526.6
4,6418.12
8,3244.45
16,1742.69
32,940.536
64,564.26

==> dwd-level-10-cpu-close.csv <==
locality,time
1,20141.3
2,11033.3
4,6829.47
8,3382.14
16,1826.37
32,1015.57
64,604.454

==> dwd-level-10-cpu-lock.csv <==
locality,time
1,5911.97
2,3134.54
4,1906.91
8,976.978
16,524.762
32,289.606
64,172.159

==> dwd-level-10-cpu.csv <==
locality,time
1,6125.25
2,3265.53
4,2020.69
8,1024.31
16,556.29
32,314.615
64,189.884

==> dwd-level-11-cpu-close-lock.csv <==
locality,time
8,124762
16,40920.6
32,20308.6
64,11541.9

==> dwd-level-11-cpu-lock.csv <==
locality,time
1,23724.2
2,13198
4,8014.19
8,4017.47
16,2164.42
32,1178.26
64,686.987


==> dwd-level-11-cpu.csv <==
locality,time
1,24940.8
2,13381
4,8532.93
8,4209.39
16,2275.65
32,1254.77
64,779.541

==> intel_set_future_coroutine_hpx_median.csv <==
20,00000015.269500,00000015.254900,00000015.281900
19,00000016.045400,00000016.035100,00000016.065300
18,00000017.002200,00000016.990700,00000017.010000
17,00000017.984200,00000017.977900,00000017.999400
16,00000018.604500,00000018.582000,00000018.653300
15,00000019.709400,00000019.701400,00000019.727000
14,00000021.117700,00000021.113500,00000021.134800
13,00000022.740700,00000022.730800,00000022.758100
12,00000022.880600,00000022.680300,00000023.453200
11,00000024.508400,00000024.494700,00000024.570300
10,00000026.940300,00000026.934500,00000027.035200
9,00000029.922700,00000029.912100,00000029.974400
8,00000033.663000,00000033.651300,00000033.685200
7,00000038.459400,00000038.447900,00000038.497900
6,00000044.874000,00000044.843400,00000045.045900
5,00000053.836700,00000053.813700,00000053.860400
4,00000066.024000,00000065.796200,00000066.354500
3,00000087.209600,00000087.178400,00000087.229900
2,00000126.699000,00000125.833000,00000127.402000
1,00000247.394000,00000247.339000,00000247.808000


==> intel_set_future_hpx_median.csv <==
25,00000012.433100,00000012.424100,00000012.442900
24,00000012.920400,00000012.910200,00000012.923400
23,00000013.454000,00000013.444400,00000013.457900
22,00000014.016300,00000014.004500,00000014.022800
21,00000014.648400,00000014.637600,00000014.654700
20,00000015.310900,00000015.300500,00000015.327200
19,00000016.069700,00000016.061700,00000016.084600
18,00000017.070400,00000017.062000,00000017.111500
17,00000018.053700,00000018.050200,00000018.059000
16,00000018.670100,00000018.659500,00000018.906100
15,00000019.788800,00000019.783200,00000019.812100
14,00000021.203100,00000021.196400,00000021.230200
13,00000022.833000,00000022.825200,00000022.842300
12,00000022.906300,00000022.790000,00000023.719900
11,00000024.608800,00000024.597000,00000024.685000
10,00000027.055300,00000027.045400,00000027.110100
9,00000030.053200,00000030.045600,00000030.089200
8,00000033.799300,00000033.785500,00000033.837100
7,00000038.628300,00000038.616800,00000038.652500
6,00000045.053400,00000045.031900,00000045.075400
5,00000054.064400,00000054.042100,00000054.081000
4,00000066.394900,00000066.028000,00000066.779100
3,00000087.538200,00000087.468800,00000087.576500
2,00000126.790000,00000126.219000,00000127.743000
1,00000248.489000,00000248.435000,00000248.568000


==> intel_set_par_hpx_median.csv <==
20,00000017.561000,00000017.548100,00000018.368900
19,00000025.136900,00000025.108000,00000025.202700
18,00000025.325100,00000025.298200,00000025.410600
17,00000026.017100,00000026.004500,00000026.111000
16,00000025.444000,00000025.412500,00000025.571100
15,00000027.960400,00000027.943000,00000028.060700
14,00000028.414900,00000028.387200,00000028.528100
13,00000029.036900,00000029.017700,00000029.180500
12,00000029.065400,00000029.001100,00000029.310200
11,00000030.060600,00000030.029700,00000030.159300
10,00000030.889600,00000030.882200,00000031.039000
9,00000047.208000,00000047.163100,00000047.497100
8,00000047.043900,00000047.019400,00000047.104300
7,00000053.444600,00000053.356000,00000053.525000
6,00000053.074800,00000053.020200,00000053.112600
5,00000063.642300,00000063.489900,00000063.785600
4,00000086.339900,00000085.954000,00000086.677100
3,00000098.715200,00000098.425400,00000098.859600
2,00000139.748000,00000138.815000,00000140.565000
1,00000250.692000,00000250.617000,00000250.895000


==> intel_set_senders_receivers_hpx_median.csv <==
20,00000016.088000,00000016.078400,00000017.250200
19,00000018.143800,00000018.116600,00000018.947700
18,00000019.009800,00000019.002600,00000019.038400
17,00000019.989000,00000019.966900,00000020.061700
16,00000021.044800,00000021.004100,00000021.139800
15,00000021.867800,00000021.855800,00000021.914300
14,00000024.408900,00000024.370100,00000024.451800
13,00000024.981600,00000024.968800,00000025.003100
12,00000025.482400,00000025.380300,00000025.908900
11,00000027.124400,00000027.108900,00000027.184900
10,00000029.643100,00000029.613900,00000029.700300
9,00000035.188000,00000035.165300,00000035.302100
8,00000038.677600,00000038.611900,00000038.703600
7,00000045.786800,00000045.736800,00000045.852600
6,00000051.305200,00000051.218300,00000051.373700
5,00000062.368800,00000062.222900,00000062.459200
4,00000076.115100,00000075.874800,00000076.618300
3,00000097.210900,00000096.839600,00000097.410800
2,00000133.580000,00000132.594000,00000134.323000
1,00000247.586000,00000247.548000,00000247.648000


==> riscv_set_future_coroutine_hpx_median.csv <==
30,00000116.995000,00000116.597000,00000122.087000
29,00000123.105000,00000121.683000,00000128.308000
28,00000124.760000,00000124.258000,00000124.873000
27,00000131.185000,00000131.123000,00000138.729000
26,00000133.334000,00000132.862000,00000149.466000
25,00000141.098000,00000140.111000,00000141.496000
24,00000143.951000,00000143.583000,00000149.748000
23,00000152.995000,00000152.482000,00000174.384000
22,00000155.978000,00000155.460000,00000180.004000
21,00000166.624000,00000165.380000,00000186.045000
20,00000190.833000,00000169.236000,00000228.999000
19,00000181.790000,00000181.502000,00000203.506000
18,00000186.249000,00000186.064000,00000192.945000
17,00000202.279000,00000202.021000,00000202.758000
16,00000207.432000,00000207.084000,00000215.154000
15,00000228.179000,00000227.971000,00000235.229000
14,00000231.890000,00000231.727000,00000238.876000
13,00000262.264000,00000261.722000,00000274.477000
12,00000263.321000,00000262.728000,00000263.989000
11,00000307.923000,00000307.183000,00000308.396000
10,00000304.514000,00000304.143000,00000305.130000
9,00000371.843000,00000370.712000,00000388.894000
8,00000360.984000,00000360.357000,00000373.451000
7,00000464.226000,00000463.210000,00000464.798000
6,00000436.536000,00000435.471000,00000436.798000
5,00000608.101000,00000607.879000,00000636.206000
4,00000504.686000,00000504.000000,00000505.023000
3,00000871.100000,00000870.881000,00000896.741000
2,00000620.229000,00000620.015000,00000620.958000
1,00001236.670000,00001236.560000,00001236.950000


==> riscv_set_future_hpx_median.csv <==
64,00000056.856200,00000056.459800,00000057.954300
63,00000058.421500,00000058.191500,00000061.982400
62,00000059.016300,00000058.489900,00000063.954600
61,00000060.585300,00000059.259500,00000066.194600
60,00000061.840100,00000060.521500,00000065.993000
59,00000061.517600,00000061.151000,00000069.173700
58,00000062.713000,00000061.959800,00000068.065200
57,00000063.898300,00000063.398600,00000069.258600
56,00000064.820500,00000064.116000,00000074.707600
55,00000066.092900,00000065.522500,00000073.738200
54,00000067.433300,00000066.294900,00000078.111800
53,00000069.405600,00000068.049000,00000078.026300
52,00000069.386300,00000069.070500,00000071.786200
51,00000070.828600,00000070.302800,00000078.888000
50,00000071.703800,00000071.345600,00000080.621300
49,00000075.722100,00000073.399600,00000079.306800
48,00000076.376100,00000074.090800,00000078.926200
47,00000076.748100,00000076.381500,00000084.485800
46,00000077.430400,00000077.005300,00000079.520500
45,00000080.794900,00000079.667700,00000085.614100
44,00000080.994600,00000080.274600,00000083.632800
43,00000083.657900,00000082.818200,00000085.889000
42,00000085.181300,00000083.788400,00000096.313700
41,00000090.222300,00000086.892600,00000092.696100
40,00000088.227800,00000087.924400,00000097.759200
39,00000092.326400,00000091.448400,00000095.430500
38,00000092.556500,00000092.302200,00000099.039700
37,00000096.456200,00000096.005700,00000102.588000
36,00000097.660200,00000097.068500,00000103.430000
35,00000101.724000,00000100.991000,00000104.581000
34,00000103.197000,00000102.187000,00000105.762000
33,00000107.572000,00000106.795000,00000112.938000
32,00000108.464000,00000108.292000,00000113.247000
31,00000114.393000,00000113.705000,00000122.277000
30,00000115.671000,00000114.837000,00000118.995000
29,00000121.533000,00000121.047000,00000124.348000
28,00000123.173000,00000122.622000,00000130.685000
27,00000129.921000,00000129.261000,00000134.092000
26,00000138.044000,00000131.552000,00000154.676000
25,00000140.195000,00000137.184000,00000144.370000
24,00000142.078000,00000141.566000,00000146.370000
23,00000159.102000,00000150.750000,00000165.471000
22,00000166.139000,00000153.799000,00000175.444000
21,00000164.436000,00000164.058000,00000208.518000
20,00000169.411000,00000167.610000,00000202.640000
19,00000186.174000,00000179.543000,00000192.392000
18,00000184.711000,00000183.612000,00000256.815000
17,00000206.403000,00000199.523000,00000217.701000
16,00000206.656000,00000204.261000,00000217.811000
15,00000226.096000,00000225.036000,00000232.893000
14,00000229.943000,00000228.976000,00000253.919000
13,00000263.282000,00000258.555000,00000278.900000
12,00000261.007000,00000259.337000,00000278.021000
11,00000305.137000,00000303.409000,00000322.367000
10,00000301.777000,00000300.261000,00000304.170000
9,00000367.959000,00000365.697000,00000380.230000
8,00000357.727000,00000355.822000,00000382.332000
7,00000459.766000,00000457.946000,00000460.055000
6,00000433.231000,00000430.699000,00000450.144000
5,00000615.195000,00000603.606000,00000627.744000
4,00000513.051000,00000506.326000,00000568.611000
3,00000881.861000,00000873.455000,00000911.826000
2,00000633.608000,00000621.091000,00000673.186000
1,00001259.770000,00001237.780000,00001337.460000

==> riscv_set_par_hpx_median.csv <==
64,00000031.292200,00000030.843800,00000033.772900
63,00000031.767000,00000031.060300,00000033.497300
62,00000031.549300,00000031.245300,00000033.883400
61,00000031.955300,00000031.663400,00000034.087500
60,00000032.251000,00000031.486700,00000033.880400
59,00000032.848900,00000032.148500,00000034.851100
58,00000032.204400,00000031.584100,00000035.346000
57,00000032.838300,00000031.836600,00000036.784100
56,00000033.122700,00000032.510000,00000033.934900
55,00000032.939100,00000031.915600,00000034.864400
54,00000033.109500,00000031.960500,00000033.791000
53,00000033.474800,00000032.450300,00000034.586100
52,00000033.600200,00000031.943600,00000035.793900
51,00000034.133500,00000032.718200,00000036.586200
50,00000035.146100,00000033.105100,00000036.888200
49,00000035.201400,00000034.093400,00000037.245300
48,00000035.196400,00000033.808700,00000037.380100
47,00000035.873200,00000034.586700,00000036.898900
46,00000035.438800,00000034.497300,00000037.473100
45,00000035.774800,00000035.099100,00000038.241000
44,00000036.166300,00000035.429600,00000039.228900
43,00000036.412500,00000035.730300,00000038.977400
42,00000036.367700,00000035.807100,00000040.144800
41,00000037.285200,00000036.298800,00000039.900200
40,00000040.413400,00000037.102500,00000042.023300
39,00000056.654400,00000055.836500,00000063.701400
38,00000056.001400,00000055.737100,00000060.700300
37,00000056.808100,00000056.129700,00000060.449600
36,00000056.878600,00000055.688600,00000060.532500
35,00000057.249500,00000056.384500,00000061.055500
34,00000057.631200,00000056.429900,00000060.396300
33,00000058.624200,00000057.143600,00000061.348600
32,00000060.221000,00000058.083600,00000064.917900
31,00000060.465600,00000059.936100,00000068.796900
30,00000061.390400,00000060.914400,00000065.529900
29,00000061.933200,00000061.579300,00000062.257300
28,00000062.252200,00000061.730500,00000069.064400
27,00000063.161500,00000061.741100,00000069.679600
26,00000063.076500,00000062.325300,00000068.751200
25,00000064.991000,00000064.422900,00000069.217000
24,00000066.166600,00000065.558900,00000070.857600
23,00000068.359200,00000068.180400,00000073.427900
22,00000072.512000,00000071.837700,00000076.970100
21,00000073.915700,00000070.349700,00000080.421000
20,00000078.878300,00000072.855000,00000080.599900
19,00000111.141000,00000110.966000,00000111.760000
18,00000110.302000,00000110.072000,00000112.380000
17,00000117.150000,00000112.457000,00000124.499000
16,00000112.137000,00000111.803000,00000127.132000
15,00000120.410000,00000120.218000,00000125.820000
14,00000120.485000,00000120.385000,00000126.479000
13,00000123.952000,00000123.687000,00000131.681000
12,00000124.572000,00000124.392000,00000134.858000
11,00000138.780000,00000138.657000,00000143.519000
10,00000144.324000,00000143.933000,00000153.439000
9,00000218.560000,00000218.370000,00000230.477000
8,00000216.961000,00000216.720000,00000229.853000
7,00000240.738000,00000240.389000,00000258.134000
6,00000236.236000,00000236.174000,00000236.314000
5,00000314.816000,00000314.498000,00000339.662000
4,00000403.815000,00000403.065000,00000443.164000
3,00000490.461000,00000489.642000,00000533.368000
2,00000602.673000,00000601.992000,00000649.705000
1,00001204.380000,00001202.860000,00001205.250000

==> riscv_set_sender_receiver_hpx_median.csv <==
30,00000045.346000,00000043.528600,00000046.568200
29,00000045.362700,00000043.352900,00000051.092700
28,00000046.521500,00000045.777500,00000049.015200
27,00000047.046400,00000046.284100,00000049.198800
26,00000050.679100,00000048.306400,00000052.845200
25,00000052.574400,00000049.418700,00000053.292200
24,00000052.469500,00000052.355000,00000056.520300
23,00000054.731600,00000053.897000,00000069.268100
22,00000055.899700,00000054.044600,00000064.275900
21,00000060.030200,00000057.025700,00000064.699100
20,00000065.131500,00000061.223200,00000067.076800
19,00000072.742600,00000070.482500,00000078.945900
18,00000074.304200,00000071.275700,00000077.023900
17,00000077.518800,00000072.715500,00000083.345800
16,00000078.104000,00000078.069300,00000080.968900
15,00000081.330400,00000081.236900,00000087.743800
14,00000093.966100,00000093.827400,00000097.244400
13,00000096.334500,00000096.253800,00000101.401000
12,00000100.968000,00000100.905000,00000100.978000
11,00000111.602000,00000111.553000,00000116.959000
10,00000120.582000,00000120.533000,00000132.380000
9,00000141.205000,00000141.119000,00000146.352000
8,00000166.834000,00000166.733000,00000166.856000
7,00000187.874000,00000187.747000,00000199.595000
6,00000207.283000,00000207.111000,00000228.870000
5,00000256.589000,00000256.125000,00000275.437000
4,00000324.414000,00000324.282000,00000336.459000
3,00000431.013000,00000430.702000,00000441.236000
2,00000580.857000,00000580.423000,00000597.243000
1,00001092.950000,00001091.250000,00001186.010000


==> rotating-level-5-cpu-lock.csv <==
locality,time
1,7442.46
2,4174.76
4,2446.74
8,1229.96
16,667.687 
32,374.582
64,222.97


==> rotating-level-5-cpu.csv <==
locality,time
1,7549.95
2,4126.91
4,2576.15
8,1311.78
16,708.984
32,412.501
64,273.832

==> rotating-level-5-fugaku-lock.csv <==
locality,time
1,9870.17
2,4555.46
4,2529.78
8,1275.41
16,649.78
24,436.313
32,303.11
48,208.594

==> rotating-level-5-fugaku.csv <==
locality,time
1,4803.83 
2,2608.03 
4,1980.56
8,1482.32
16,1045.3
32,765.766
48,562.941


==> rotating_star_scalar.csv <==
1,6481.19,114.784
2,6064.26,89.9374
4,5896.7,79.5752
8,5880.19,75.4356

==> rotating_star_simd.csv <==
1,4322.51,94.6377
2,3521.55,54.0547
4,3140.86,31.7786
8,2911.64,18.9756

==> sod_scalar.csv <==
1,11.1883,0.183558
2,10.5182,0.112542
4,10.2054,0.0691891
8,10.0029,0.0484903

==> sod_simd.csv <==
1,7.2759,0.180669
2,6.4144,0.11109
4,6.13728,0.0692754
8,5.96115,0.0478232
